Machine Learning Across Cultures: Modeling the Adoption of Financial Services for the Poor

Recently, mobile operators in many developing economies have launched "Mobile Money" platforms that deliver basic financial services over the mobile phone network. While many believe that these services can improve the lives of the poor, a consistent difficulty has been identifying individuals most likely to benefit from access to the new technology. Here, we combine terabyte-scale data from three different mobile phone operators from Ghana, Pakistan, and Zambia, to better understand the behavioral determinants of mobile money adoption. Our supervised learning models provide insight into the best predictors of adoption in three very distinct cultures. We find that models fit on one population fail to generalize to another, and in general are highly context-dependent. These findings highlight the need for a nuanced approach to understanding the role and potential of financial services for the poor.

==> tabs/cond_features_ghana_top25.csv <==
Feature (Voice vs Registered),Importance,Desription,Type,Direction,Actor,,Feature (Voice vs Active),Importance,Desription,Type,Direction,Actor
alter_Std_Unq_ReceiverId_voice_and_sms_bidir,338,Network Size,voice and sms,both,all alter,,nmm-alter_Std_Unq_Day_sms_out,162,St Dev of active days,sms,,mm alter
v-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,258,Network Size,voice and sms,both,voice alter,,alter_Std_Unq_ReceiverId_voice_and_sms_bidir,149,,voice and sms,,all alter
v-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,200,Network size,voice and sms,both,voice alter,,amm-alter_Std_No_ReceiverCell_sms_in,145,Std Dev of no of dest locations,sms,,mm alter
Std_No_ReceiverCell_voice_out_Per_ReceiverCell,200,Unique Dest Location,voice ,out,ego,,amm-alter_Avg_Unq_ReceiverId_voice_and_sms_out,108,,voice and sms,,mm alter
v-alter_Std_Unq_ReceiverId_sms_out,200,Network Size,sms,out,voice alter,,nmm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,99,,voice and sms,,mm alter
alter_Std_LocDiversity_voice_bidir,104,Loc Diversity,voice,both,all alter,,alter_Avg_AverageDistance_voice_out,94,,voice,,all alter
alter_Std_Unq_Day_voice_and_sms_bidir,82,Active days,voice and sms,both,all alter,,amm-alter_Avg_Unq_ReceiverId_sms_in,92,,sms,,mm alter
alter_Std_Unq_ReceiverId_voice_bidir,81,Network size,voice,both,all alter,,alter_Avg_AverageDistance_voice_in,87,,voice,,all alter
nmm-alter_Std_No_Duration_voice_and_sms_out,62,no of transactions,voice and sms,out,mm alter,,v-alter_Std_RadiusOfGyration_voice_bidir,85,,voice,,v alter
nmm-alter_Std_NetDiversity_sms_out,53,,sms,out,mm alter,,Avg_Duration_voice_out,80,,voice,,ego
v-alter_Avg_LocDiversity_voice_out,48,,voice,out,voice alter,,nmm-alter_Avg_Unq_ReceiverId_voice_and_sms_out,67,,voice and sms,,mm alter
v-alter_Avg_Unq_Day_sms_in,48,,sms,in,voice alter,,alter_Std_Avg_Duration_voice_out,67,,voice,,all alter
nmm-alter_Avg_Unq_ReceiverCell_voice_and_sms_bidir,45,Unique Dest Location,voice and sms,both,mm alter,,amm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,65,,voice and sms,,mm alter
alter_Avg_LocDiversity_voice_and_sms_out,38,,voice and sms,both,all alter,,alter_Std_RadiusOfGyration_voice_bidir,59,,,,all alter
No_ReceiverId_voice_in,36,,voice,in,ego,,alter_Avg_Unq_ReceiverId_voice_and_sms_in,56,,,,all alter
v-alter_Avg_AverageDistance_voice_out,33,,voice,out,voice alter,,amm-alter_Std_Unq_Day_sms_out,56,,,,mm alter
alter_Std_AverageDistance_voice_bidir,32,Average distance between parties,voice,both,all alter,,alter_Avg_Avg_Duration_voice_and_sms_out,52,,,,all alter
RadiusOfGyration_voice_out,31,,voice,out,ego,,v-alter_Std_Avg_Duration_voice_out,49,,,,v alter
nmm-alter_Avg_Unq_Day_sms_in,31,,sms,in,mm alter,,v-alter_Avg_Unq_CallerCell_voice_and_sms_bidir,46,,,,v alter
alter_Std_No_Duration_voice_in,29,no of transactions,voice,in,all alter,,v-alter_Avg_RadiusOfGyration_voice_and_sms_bidir,45,,,,v alter
nmm-alter_Avg_Unq_Day_voice_and_sms_in,28,,voice and sms,in,mm alter,,alter_Avg_Unq_ReceiverId_voice_and_sms_out,44,,,,all alter
v-alter_Avg_No_CallerCell_voice_and_sms_in,25,,voice and sms,in,voice alter,,alter_Avg_AverageDistance_voice_and_sms_out,40,,,,all alter
alter_Avg_Avg_Duration_voice_out,25,,voice,out,all alter,,nmm-alter_Std_Unq_Day_sms_in,40,,,,mm alter
alter_Avg_RadiusOfGyration_voice_and_sms_bidir,24,,voice and sms,both,all alter,,v-alter_Std_AverageDistance_voice_bidir,37,,,,voice alter
alter_Avg_RadiusOfGyration_voice_out,23,,voice,out,all alter,,nmm-alter_Avg_Avg_Duration_voice_and_sms_bidir,35,,,,mm alter


==> tabs/cond_features_pak_top25.csv <==
Feature (Voice vs Registered),Importance,Feature Description,Type,direction,actor,Feature (Voice vs Active),Importance,Description,Type,Direction,Actor
alter_Std_Unq_ReceiverId_voice_and_sms_bidir,346,Network size,voice and sms,all,all alter,nmm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,250,,,,mm alter
v-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,218,Network size,voice and sms,all,voice only alter,amm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,234,,,,mm alter
v-alter_Std_Unq_ReceiverId_voice_and_sms_out,195,Network size,voice and sms,all,voice only alter,nmm-alter_Avg_Unq_ReceiverCell_voice_and_sms_bidir,141,,,,mm alter
nmm-alter_Avg_Unq_Day_voice_and_sms_bidir,156,active days,voice and sms,all,mm alter,Unq_Day_voice_out,86,,,,ego
alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,93,Network size,voice and sms,all,all alter,alter_Std_Unq_Day_voice_out,74,,,,all alter
Unq_Day_voice_out,88,active days,voice,out,ego,v-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,72,,,,vo alter
alter_Std_Unq_ReceiverId_voice_bidir,69,,voice,all,all alter,alter_Std_LocDiversity_sms_out,67,,,,all alter
nmm-alter_Avg_Sum_Duration_voice_and_sms_bidir,67,,voice and sms,all,mm alter,v-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,65,,,,vo alter
amm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,63,,voice and sms,all,mm alter,nmm-alter_Avg_AverageDistance_voice_and_sms_bidir,61,,,,mm alter
Avg_Duration_voice_and_sms_out,52,,voice,out,ego,nmm-alter_Avg_Unq_Day_voice_and_sms_bidir,61,,,,mm alter
nmm-alter_Std_Unq_Day_voice_and_sms_out,51,,voice and sms,out,mm alter,alter_Std_LocDiversity_sms_bidir,60,,,,all alter
alter_Std_Std_Duration_sms_bidir,50,,sms,all,all alter,LocDiversity_voice_and_sms_out,56,,,,ego
amm-alter_Std_LocDiversity_voice_and_sms_bidir,50,,voice and sms,all,mm alter,RadiusOfGyration_voice_and_sms_out,54,,,,ego
alter_Std_Unq_Day_voice_bidir,48,,voice,all,all alter,alter_Std_Unq_ReceiverId_voice_and_sms_bidir,48,,,,all alter
LocDiversity_sms_out,48,,sms,out,ego,NetDiversity_sms_out,47,,,,
alter_Std_Unq_ReceiverId_sms_bidir,47,,sms,all,,LocDiversity_sms_in,44,,,,
alter_Std_Unq_ReceiverId_voice_and_sms_in,45,,voice and sms,in,,alter_Avg_AverageDistance_voice_and_sms_in,44,,,,
alter_Std_LocDiversity_voice_bidir,44,,voice,,,v-alter_Std_RadiusOfGyration_voice_and_sms_out,43,,,,
Unq_CallerCell_sms_out,43,,sms,,,LocDiversity_voice_out,41,,,,
alter_Std_Unq_ReceiverCell_voice_in,40,,voice,,,alter_Avg_LocDiversity_voice_and_sms_bidir,40,,,,
alter_Avg_LocDiversity_voice_in,40,,voice,,,alter_Std_Unq_Day_voice_and_sms_in,40,,,,
nmm-alter_Avg_LocDiversity_voice_and_sms_bidir,38,,voice and sms,,,alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,38,,,,
amm-alter_Std_No_ReceiverId_voice_and_sms_bidir,38,,voice and sms,,,No_ReceiverId_voice_and_sms_out,37,,,,
v-alter_Std_Unq_Day_voice_and_sms_in,38,,voice and sms,,,alter_Std_Unq_CallerCell_sms_bidir,36,,,,
alter_Avg_Unq_Day_voice_out,37,,voice,,,v-alter_Std_AverageDistance_sms_bidir,36,,,,


==> tabs/cond_features_zambia_top25.csv <==
Feature (Voice vs Registered),Importance,Feature Description,Type,direction,actor,Feature (Voice vs Active),Importance,Description,Type,Direction,Actor
amm-alter_Avg_LocDiversity_voice_in,602,Average loc diversity,,,mm alter,amm-alter_Avg_LocDiversity_voice_bidir,515,Loc Diversity,,,
v-alter_Avg_LocDiversity_voice_in,498,Average loc diversity,,,v alter,amm-alter_Avg_LocDiversity_voice_in,341,Loc Diversity,,,
amm-alter_Avg_LocDiversity_voice_bidir,334,Average loc diversity,,,,nmm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,278,Network size,,,
amm-alter_Avg_LocDiversity_sms_bidir,312,Average loc diversity,,,,amm-alter_Avg_LocDiversity_voice_out,278,Loc Diversity,,,
nmm-alter_Avg_Unq_Day_voice_and_sms_bidir,223,Average active days,,,,v-alter_Avg_LocDiversity_voice_in,250,Loc Diversity,,,
Unq_ReceiverId_sms_bidir,136,Network size,,,ego,v-alter_Avg_LocDiversity_voice_out,209,Loc Diversity,,,
v-alter_Std_Unq_ReceiverId_voice_and_sms_out,100,,,,,amm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,157,Network size,,,
v-alter_Avg_LocDiversity_sms_bidir,98,,,,,nmm-alter_Std_NetDiversity_voice_and_sms_bidir,143,Network Diversity,,,
nmm-alter_Avg_No_ReceiverId_voice_and_sms_bidir,89,Average no of transactions,,,,amm-alter_Avg_LocDiversity_sms_bidir,116,,,,
alter_Avg_LocDiversity_voice_out,85,,,,,nmm-alter_Avg_LocDiversity_voice_bidir,90,,,,
amm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,81,,,,,v-alter_Std_Avg_Duration_voice_in,77,,,,
alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,79,,,,,v-alter_Std_LocDiversity_voice_and_sms_in,64,,,,
nmm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,77,,,,,v-alter_Avg_LocDiversity_sms_bidir,62,,,,
amm-alter_Avg_LocDiversity_voice_and_sms_out,71,,,,,nmm-alter_Avg_Unq_Day_voice_and_sms_bidir,58,,,,
LocDiversity_sms_out,70,,,,,alter_Std_Unq_ReceiverId_voice_and_sms_bidir,56,,,,
amm-alter_Avg_LocDiversity_sms_out,62,,,,,alter_Std_Unq_ReceiverId_sms_bidir,52,,,,
amm-alter_Avg_LocDiversity_voice_out,62,,,,,Unq_ReceiverId_sms_in,50,,,,
RadiusOfGyration_sms_in,61,,,,,alter_Avg_LocDiversity_sms_out,47,,,,
v-alter_Avg_LocDiversity_sms_out,61,,,,,Unq_ReceiverId_voice_and_sms_bidir,46,,,,
alter_Avg_AverageDistance_voice_out,57,,,,,alter_Avg_Unq_ReceiverId_voice_bidir,40,,,,
v-alter_Std_Unq_ReceiverId_voice_and_sms_in,52,,,,,v-alter_Std_Avg_Duration_voice_out,40,,,,
Unq_ReceiverId_voice_and_sms_bidir,50,,,,,v-alter_Avg_RadiusOfGyration_voice_and_sms_out,38,,,,
v-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,48,,,,,v-alter_Std_LocDiversity_voice_in,38,,,,
v-alter_Avg_RadiusOfGyration_sms_out,48,,,,,v-alter_Std_Unq_Day_voice_out,34,,,,
alter_Avg_No_Duration_voice_out,47,,,,,alter_Avg_LocDiversity_voice_out,34,,,,


==> tabs/uncond_features_ghana_top25.csv <==
Feature (Voice vs Registered),AUC,Comments,Feature (Voice vs Active),AUC,Comments
v-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,0.823732444,"Std Dev( Network Size, type=all, direction=both, actor=voice alter)",v-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,0.825744811,"Std Dev( Network Size, type= all, direction= both, actor= voice alter)"
v-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,0.804126667,"Average( Network size, type=all, direction=both, actor=voice alter)",v-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,0.802218134,"Avg( No of unique B parties, type= all, direction= both, actor= voice alter)"
v-alter_Std_Unq_ReceiverId_voice_and_sms_out,0.777272,"Std Dev( No of unique B parties, type=all, direction=out actor=voice alter)",v-alter_Std_No_ReceiverId_voice_and_sms_bidir,0.755301002,"Std Dev( No of Transactions, type= all, direction= both, actor= voice alter)"
v-alter_Avg_Unq_ReceiverId_voice_and_sms_out,0.759128444,"Average( No of unique B parties, type=all, direction=out, actor=voice alter)",v-alter_Std_Unq_CallerCell_voice_and_sms_bidir,0.753198557,"Std Dev( No of unique Calling Locations, type= all, direction= both, actor= voice alter)"
v-alter_Std_Unq_CallerCell_voice_and_sms_bidir,0.748125111,"Std Dev( No of unique Calling Locations, type=all, direction=both,actor=voice alter)",v-alter_Std_Unq_ReceiverId_voice_and_sms_out,0.749870111,"Std Dev( Network Size, type= all, direction= OUT, actor= voice alter)"
v-alter_Std_No_ReceiverId_voice_and_sms_bidir,0.747476222,"Std Dev( Number of Transactions, type=all, direction=both, actor = voice alter)",nmm-alter_Std_Unq_ReceiverCell_sms_out,0.748194777,"Std Dev( No of unique B parties, type= all, direction= sms, actor= mm alter)"
v-alter_Std_No_ReceiverId_voice_and_sms_out,0.746730222,"Std Dev( Number of Transactions, type=all, direction=out, actor = voice alter)",nmm-alter_Std_Unq_Day_sms_out,0.748099666,"Std Dev( No of active days, type= sms, direction= out, actor= mm alter)"
v-alter_Std_No_Day_voice_and_sms_out,0.746730222,"Std Dev( Active Days, type=sms, direction=out, actor = voice alter)",nmm-alter_Std_Unq_ReceiverCell_sms_in,0.747574554,"Std Dev( No of unique destination locations, type= all, direction= in, actor= mm alter)"
v-alter_Std_No_Duration_voice_and_sms_out,0.746488222,"Std Dev( Number of Transactions, type=all, direction=out, actor = voice alter)",nmm-alter_Std_Unq_ReceiverId_sms_in,0.747514777,"Std Dev( Network Size, type= sms, direction= in actor= mm alter)"
v-alter_Std_Unq_ReceiverId_voice_and_sms_in,0.721932444,"Std Dev( Network Size, type=all, direction=in, actor = voice alter)",nmm-alter_Std_Unq_ReceiverId_sms_out,0.747511888,"Std Dev( No of unique B parties, type= sms, direction= out, actor= mm alter)"
v-alter_Std_RadiusOfGyration_voice_and_sms_in,0.712785111,"Std Dev( Network Size, type=all, direction=in, actor = voice alter)",nmm-alter_Std_Unq_Day_sms_in,0.747488332,"Std Dev( No of active days, type= sms, direction= both, actor= mm alter)"
v-alter_Avg_Unq_ReceiverId_voice_and_sms_in,0.712106444,"Average( Network Size, type=all, direction=in, actor = voice alter)",v-alter_Std_No_Duration_voice_and_sms_out,0.747267221,"Std Dev( No of Transactions, type= all, direction= out, actor= voice alter)"
v-alter_Avg_RadiusOfGyration_voice_and_sms_in,0.709488667,"Average( Radius of Gyration,type=all, direction=in, actor = voice alter)",v-alter_Std_No_Day_voice_and_sms_out,0.747265665,"Std Dev( No of active days, type= all, direction= out, actor= voice alter)"
v-alter_Avg_No_Duration_voice_and_sms_out,0.708914667,"Average(Number of Transactions, type=all, direction=out, actor = voice alter)",v-alter_Std_No_ReceiverId_voice_and_sms_out,0.747265665,"Std Dev( No of transactions, type= all, direction= out, actor= voice alter)"
v-alter_Avg_No_ReceiverId_voice_and_sms_out,0.708893111,"Average( Network Size, type=all, direction=out, actor = voice alter)",nmm-alter_Avg_Unq_ReceiverCell_sms_out,0.747007221,"Avg( No of unique Dest Locations, type= all, direction= out, actor= mm alter)"
v-alter_Avg_No_ReceiverCell_voice_and_sms_out,0.708893111,"Average( No of unique destination locations, type=all, direction=out, actor = voice alter)",nmm-alter_Avg_Unq_ReceiverCell_sms_in,0.746386998,"Avg( No of unique Dest Locations, type= all, direction= in, actor= mm alter)"
v-alter_Avg_No_CallerCell_voice_and_sms_out,0.708893111,"Average( No of unique calling locations, type=all, direction=out, actor = voice alter)",nmm-alter_Std_Unq_ReceiverCell_sms_bidir,0.746386554,"Std Dev( No of unique Dest Locations, type= all, direction= both, actor= mm alter)"
v-alter_Avg_No_Day_voice_and_sms_out,0.708893111,"Average( Number of Active dats, type=all, direction=out, actor = voice alter)",nmm-alter_Std_Unq_Day_sms_bidir,0.746094554,"Std Dev( No of active days, type= sms, direction= both, actor= mm alter)"
v-alter_Avg_Unq_CallerCell_voice_and_sms_bidir,0.707256222,"Average( No of unique calling locations, type=all, direction=both, actor = voice alter)",nmm-alter_Avg_Unq_ReceiverCell_sms_bidir,0.745198998,"Average( No of unique Dest Locations, type= sms, direction= both, actor= mm alter)"
v-alter_Std_Unq_CallerCell_voice_and_sms_in,0.705281333,"Std Dev( No of unique calling locations, type=all, direction=in, actor = voice alter)",nmm-alter_Std_Unq_ReceiverId_sms_bidir,0.744847887,"Std Dev( Network size, type= sms, direction= both, actor= mm alter)"
v-alter_Avg_Unq_CallerCell_voice_and_sms_in,0.700959556,"Average( No of unique calling locations, type=all, direction=in, actor = voice alter)",nmm-alter_Std_Unq_ReceiverCell_voice_and_sms_out,0.743451442,"Std Dev( No of unique dest Locations, type= all, direction= out, actor= mm alter)"
v-alter_Std_Unq_ReceiverCell_voice_and_sms_bidir,0.690034444,"Average( No of unique destination locations, type=all, direction=in, actor = voice alter)",nmm-alter_Avg_Unq_ReceiverCell_voice_and_sms_out,0.743109219,"Average( No of unique B dest locations type= all, direction= out, actor= mm alter)"
v-alter_Std_Unq_CallerCell_voice_and_sms_out,0.689444444,"Average( No of unique calling locations, type=all, direction=out, actor = voice alter)",nmm-alter_Std_Avg_Duration_voice_and_sms_in,0.743080108,"Std Dev( No of unique B parties, type= all, direction= both, actor= mm alter)"
v-alter_Avg_No_ReceiverId_voice_and_sms_bidir,0.688883111,"Average( Number of Transactions, type=all, direction=both, actor = voice alter)",nmm-alter_Std_No_ReceiverCell_sms_in,0.742621441,"Std Dev( No of unique Dest Locations, type= all, direction= in, actor= mm alter)"
v-alter_Avg_No_CallerCell_voice_and_sms_bidir,0.688883111,"Average( No of unique calling locations, type=all, direction=all, actor = voice alter)",nmm-alter_Std_LocDiversity_voice_and_sms_in,0.742610552,"Std Dev( Loc Diversity, type= all, direction= in, actor= mm alter)"


==> tabs/uncond_features_pak_top25.csv <==
Feature (Voice vs Registered),AUC,Feature Description,Type,direction,actor,Feature (Voice vs Active),AUC,Description,Type,Direction,Actor
alter_Avg_LocDiversity_voice_bidir,0.560524588,Average Location Diversity,voice,all,all alter,RadiusOfGyration_sms_out,0.585178341,Radius of Gyrtion,sms,out,ego
alter_Avg_Unq_Day_voice_bidir,0.560517254,No of active days,voice,all,all alter,alter_Avg_Unq_CallerCell_voice_bidir,0.585122118,Average Unique Calling Locations,voice,all,all alter
LocDiversity_voice_bidir,0.56036858,Loc Diversity,voice,all,ego,alter_Avg_Unq_Day_voice_bidir,0.584626339,Average number of active days,voice,all,all alter
alter_Std_Unq_ReceiverCell_voice_bidir,0.560273019,St Dev Destination Location,voice,all,ego,RadiusOfGyration_voice_in,0.584582783,Radius of Gyrtion,voice,in,ego
alter_Std_Unq_Day_voice_bidir,0.560271908,St Dev Active days,voice,all,all alter,alter_Avg_LocDiversity_voice_bidir,0.584555005,Average Loc Diversity,voice,all,all alter
alter_Std_LocDiversity_voice_bidir,0.56026813,Std Dev  Location Diversity,voice,all,all alter,RadiusOfGyration_voice_out,0.584529894,,voice,out,ego
alter_Std_Unq_CallerCell_voice_bidir,0.560263241,Std No of Calling Location,voice,all,all alter,LocDiversity_voice_bidir,0.58446456,,voice,all,ego
Unq_Day_voice_bidir,0.560188126,No of active days,voice,all,ego,alter_Std_Unq_Day_voice_bidir,0.584220115,Std Dev Active days,voice,all,all alter
alter_Avg_Unq_CallerCell_voice_bidir,0.559859219,Average Number of calling locations,voice,all,all alter,Unq_Day_voice_bidir,0.584213448,,voice,all,ego
alter_Std_Unq_ReceiverId_voice_bidir,0.559594538,std Network size,voice,all,all alter,alter_Std_LocDiversity_voice_bidir,0.584199892,,voice,all,all alter
Unq_CallerCell_voice_bidir,0.558310914,Number of calling locations,voice,all,ego,alter_Std_Unq_CallerCell_voice_bidir,0.584173226,,voice,all,all alter
alter_Std_No_ReceiverId_voice_bidir,0.558249577,std Network size,voice,all,all alter,nmm-alter_Std_Sum_Duration_voice_bidir,0.584063225,,voice,all,mm alter
v-alter_Avg_Sum_Duration_voice_and_sms_bidir,0.557406421,No of Calling Radiusation,voice and sms,all,voice only alter,RadiusOfGyration_voice_and_sms_out,0.583739224,,voice,out,ego
alter_Avg_RadiusOfGyration_sms_bidir,0.556473481,Average radius of gyration,sms,all,all alter,v-alter_Avg_RadiusOfGyration_voice_out,0.583628557,,voice,out,vo alter
v-alter_Avg_RadiusOfGyration_voice_out,0.556365253,Average radius of gyration,voice,out,voice only alter,alter_Std_Unq_ReceiverCell_voice_bidir,0.583570112,,voice,all,all alter
Unq_ReceiverCell_voice_bidir,0.556215468,No of unique destination locations,voice,all,ego,alter_Avg_RadiusOfGyration_voice_out,0.583219666,,voice,out,all alter
alter_Avg_Unq_ReceiverCell_voice_bidir,0.555239637,Average number of destination locations,voice,all,all alter,RadiusOfGyration_voice_bidir,0.583213444,,voice,all,ego
v-alter_Avg_RadiusOfGyration_voice_and_sms_out,0.554996513,Average radius of gyration,voice and sms,out,voice only alter,Unq_CallerCell_voice_bidir,0.582376996,,voice,all,ego
amm-alter_Avg_RadiusOfGyration_voice_and_sms_bidir,0.554584935,Average radius of gyration,voice and sms,all,mm alter,alter_Std_Unq_ReceiverId_voice_bidir,0.582322329,Standard DeviationNetwork size,voice,all,ego
v-alter_Avg_Sum_Duration_voice_and_sms_out,0.554437594,Average Sum of duration,voice and sms,out,voice only alter,v-alter_Avg_RadiusOfGyration_voice_and_sms_out,0.582192329,,voice and sms,out,all alter
alter_Avg_RadiusOfGyration_voice_and_sms_in,0.554393592,Average radius of gyration,voice and sms,in,all alter,nmm-alter_Avg_RadiusOfGyration_voice_out,0.582017439,,v,out,vo alter
alter_Avg_RadiusOfGyration_voice_out,0.553915344,Average radius of gyration,voice,out,all alter,v-alter_Avg_Sum_Duration_voice_and_sms_out,0.581923217,,voice and sms,out,mm alter
alter_Avg_RadiusOfGyration_voice_in,0.553866008,Average radius of gyration,voice,in,all alter,alter_Avg_RadiusOfGyration_sms_out,0.581843661,,,out,all alter
v-alter_Avg_Sum_Duration_voice_bidir,0.553295977,Average Sum of duration,voice,all,voice only alter,nmm-alter_Avg_RadiusOfGyration_voice_and_sms_out,0.580996102,,,out,mm alter
nmm-alter_Std_Sum_Duration_voice_and_sms_bidir,0.553262198,Average Sum of duration,voice and sms,all,mm alter,nmm-alter_Avg_RadiusOfGyration_sms_out,0.5804561,,,out,mm alter


==> tabs/uncond_features_zambia_top25.csv <==
"Feature ""(Voice vs Registered)""",AUC,Comments,"Feature ""(Voice vs Active)""",AUC,Comments
NetDiversity_sms_out,0.581644771,",Network Diversity, type=sms, direction=out, actor=ego)",NetDiversity_sms_out,0.610691109,"Network Diversity, type=sms, direction=out, actor=ego"
amm-alter_Avg_AverageDistance_voice_and_sms_bidir,0.579034538,"Average (Distance between parties, type=all, direction=both, actor=mm alter)",Unq_Day_sms_in,0.601715518,"Number of active days type=sms, direction=in, actor=ego"
amm-alter_Std_LocDiversity_voice_and_sms_bidir,0.578153868,"StdDev(Loc Diversity, type=all, direction=both, actor=mm alter),",NetDiversity_voice_and_sms_out,0.589400802,"Network Diversity, type=all, direction=out, actor=ego"
amm-alter_Std_AverageDistance_voice_and_sms_bidir,0.57799609,"StdDev(Average Distance between parties, type=all, direction=both, actor=mm alter)",NetDiversity_voice_out,0.58546012,"Network Diversity, type=voice, direction=out, actor=ego"
amm-alter_Std_Unq_Day_voice_and_sms_bidir,0.577908534,"StdDev(Number of Active days, type=all, direction=both, actor=mm alter)",NetDiversity_voice_bidir,0.584508116,"Network Diversity, type=voice, direction=both, actor=ego"
amm-alter_Avg_AverageDistance_voice_bidir,0.577508754,"Average(Average Distance between parties,type=voice, direction=both, actor=mm alter)",NetDiversity_sms_bidir,0.583069666,"Network Diversity, type=sms, direction=both, actor=ego"
amm-alter_Std_Unq_ReceiverCell_voice_and_sms_bidir,0.577289198,"StdDev(Number of unique destination locations, type=all, direction=both, actor=mm alter)",Unq_Day_sms_bidir,0.582673886,"Number of active days type=sms, direction=both, actor=ego"
amm-alter_Std_Unq_CallerCell_voice_and_sms_bidir,0.577053642,"StdDev(number of unique calling locations, type=sms, direction=both, actor=mm alter)",Unq_Day_voice_and_sms_bidir,0.581786549,"Numberof active days type=all, direction=both, actor=ego"
amm-alter_Avg_LocDiversity_voice_and_sms_bidir,0.576950974,"Average(Loc Diversity, type=all, direction=both, actor=mm alter)",Unq_Day_voice_and_sms_in,0.58172366,"Numberof active days type=all, direction=in, actor=ego"
amm-alter_Std_Unq_Day_voice_bidir,0.576901419,"StdDev(Number of Active days,type=voice, direction=both, actor=mm alter)",AverageDistance_sms_out,0.580623434,"Average Distance type=sms, direction=out"
amm-alter_Std_Unq_ReceiverId_voice_and_sms_bidir,0.576773863,"StdDev( Network Size, type=all, direction=both, actor=mm alter)",v-alter_Avg_AverageDistance_voice_and_sms_in,0.58037521,
amm-alter_Std_Unq_ReceiverCell_voice_bidir,0.576603862,"StdDev(Number of unique destination locations,type=voice, direction=both, actor=mm alter)",NetDiversity_voice_in,0.579775208,
amm-alter_Std_Unq_CallerCell_voice_bidir,0.57656164,"StdDev(number of unique calling locations,type=voice, direction=both, actor=mm alter)",v-alter_Avg_AverageDistance_voice_and_sms_out,0.579765652,
amm-alter_Std_LocDiversity_voice_bidir,0.576553417,"StdDev(Loc Diversity,type=voice, direction=both, actor=mm alter)",v-alter_Std_AverageDistance_voice_and_sms_in,0.578779426,
amm-alter_Std_Unq_ReceiverId_voice_bidir,0.576488528,"StdDev( Network Size,type=voice, direction=both, actor=mm alter)",alter_Avg_AverageDistance_sms_out,0.577992534,
amm-alter_Std_AverageDistance_voice_bidir,0.576277638,"StdDev(Average Distance between parties,type=voice, direction=both, actor=mm alter)",alter_Std_AverageDistance_sms_out,0.577936756,
amm-alter_Avg_LocDiversity_voice_bidir,0.575806081,"Average(Loc Diversity,type=voice, direction=both, actor=mm alter)",v-alter_Std_AverageDistance_voice_and_sms_out,0.577882534,
amm-alter_Avg_Unq_ReceiverId_voice_bidir,0.574989411,"Average(Network size,type=voice, direction=both, actor=mm alter)",v-alter_Std_Unq_Day_voice_and_sms_out,0.577470088,
amm-alter_Avg_Unq_ReceiverId_voice_and_sms_bidir,0.574800966,"Average(Network size, type=all, direction=both, actor=mm alter)",alter_Avg_AverageDistance_sms_in,0.576234527,
amm-alter_Avg_Unq_Day_voice_and_sms_bidir,0.574614743,"Average(Number of Active days, type=all, direction=both, actor=mm alter)",alter_Avg_AverageDistance_sms_bidir,0.575954304,
amm-alter_Std_No_ReceiverId_voice_bidir,0.574540076,"StdDev(Network size,type=voice, direction=both, actor=mm alter)",v-alter_Std_Unq_ReceiverId_voice_and_sms_in,0.575888304,"Standard Deviation ( Network Size type=all, direction=in, actor=voice only alter)"
amm-alter_Std_Avg_Duration_voice_and_sms_bidir,0.574404964,"Average(Average Duration, type=all, direction=both, actor=mm alter)",v-alter_Avg_AverageDistance_voice_bidir,0.575132301,
amm-alter_Avg_Unq_Day_voice_bidir,0.574078963,"Average(Number of Active days,type=voice, direction=both, actor=mm alter)",amm-alter_Avg_LocDiversity_voice_and_sms_bidir,0.575123634,"Average( Location Diversity, type=all direction=both, actor= mm alter)"
amm-alter_Std_No_ReceiverId_voice_and_sms_bidir,0.574015407,"StdDev(Number of Transactions, type=all, direction=both, actor=mm alter)",alter_Std_AverageDistance_sms_in,0.575032745,"Std Dev ( Average Distance between parties, type=sms, direction =in , actor= all alter)"
Unq_Day_sms_bidir,0.573701184,"(Number of active days,type=sms, direction=both, actor=ego)",v-alter_Avg_AverageDistance_voice_in,0.574439187,

